Empirical Material Sampling and Linearisation -- A Simple and Efficient Strain-Space Model Order Reduction Approach for Computational Homogenisation in Large-Deformation Hyperelasticity

In this article, we propose a simple and efficient hyperreduced strain-space model order reduction (MOR) approach for hyperelastic representative volume elements (RVEs), called Empirical Material Sampling and Linearisation (EMSL). The approach is conceptually motivated by the Empirically Corrected Cluster Cubature (E3C) of Wulfinghoff and Hauck [36], but also draws on ideas from previous work on incremental variational structure-preserving strain-space model order reduction techniques to achieve rapid evaluations in the online phase. As in E3C, we group the material domain into regions of similar behaviour, and query the material routine at one reference strain value per region. However, we sample these strains only once per load increment, at empirically estimated expected strain values. We use the reference material tangent and strain modes obtained via the Proper Orthogonal Decomposition (POD) to compute a linearised estimate of the stress response in the remainder of the material cluster. In contrast to E3C, which approximately integrates the exact material law, EMSL could therefore be said to exactly integrate an approximation of the material behaviour. The resulting reduced problem is affine in each load step, allowing for integration over the entire computational domain via operations which can readily be preprocessed in the offline phase. Since a linear equation system is obtained in each load increment, no Newton iterations are required in the online phase. For benchmark comparisons, we pose a variant of two popular reduced cubature schemes in strain space and recall the E3C algorithm proposed by Wulfinghoff et al. On an example hyperelastic RVE problem with a porous geometry, we show that EMSL Pareto-dominates competing strain-space approaches in terms of the tradeoff between accuracy and runtime.

==> E3C.CSV <==
d;m;u;P;A;t;trel
9;1;603.6907824;100.0000142;100.0013903;3.580563784;0.002722611
9;2;;;;;
9;5;1.586700128;3.385690282;5.18678715;4.370459795;0.005333406
9;10;1.424406392;2.568567336;4.01142092;5.329514503;0.008503311
9;15;1.371243039;2.069654399;3.219231125;6.229905605;0.011479319
9;20;1.356218538;2.192517921;3.180700776;6.971613169;0.013930839
9;30;1.349548947;2.272906301;3.360529629;8.972309828;0.02054362
9;40;1.339319743;2.263826549;3.275835941;10.78235292;0.026526244
9;50;1.336951705;2.324984797;3.313302728;12.60568905;0.032552806
9;75;1.332546267;2.305030788;3.313435215;17.19312644;0.047715382
12;1;;;;;
12;2;;;;;
12;5;;;;;
12;10;1.387732466;2.636286471;3.852847656;5.260149002;0.008274042
12;15;1.221379708;2.317022814;3.425933367;6.217798471;0.011439302
12;20;1.151838129;1.788005947;2.721103011;7.099335194;0.014352991
12;30;1.147576926;1.836997943;2.802307835;8.872554541;0.020213905
12;40;1.131190099;1.693291296;2.66611691;10.92053008;0.026982953
12;50;1.136670143;1.753640867;2.712782857;12.72537327;0.032948391
12;75;1.134572162;1.917114503;2.909848743;17.36510491;0.048283812
12;100;1.137502537;1.886934487;2.891706209;21.58326364;0.062225834
15;1;;;;;
15;2;;;;;
15;5;;;;;
15;10;1.280202064;2.590965202;3.915767412;5.408260345;0.008763585
15;15;1.171023585;2.113712129;3.003990893;6.30180788;0.011716973
15;20;1.051131568;1.805117844;2.730300578;7.230625391;0.014786937
15;30;1.03689656;1.687599465;2.592268812;9.05693078;0.020823312
15;40;1.042167372;1.602577756;2.510384033;10.98530889;0.027197062
15;50;1.030154328;1.514601132;2.441031038;12.78368068;0.033141111
15;75;1.02719426;1.585145961;2.534488519;17.4627018;0.048606393
15;100;1.022653546;1.572886437;2.531512477;21.70394921;0.062624728
15;150;1.012972452;1.714552412;2.798791962;31.66081333;0.095534542
20;1;;;;;
20;2;;;;;
20;5;;;;;
20;10;;;;;
20;15;1.051151541;2.135106457;2.899227729;11.2355299;0.028024103
20;20;1.036845796;1.958243005;2.674268241;12.49911976;0.032200569
20;30;0.900061189;1.518392966;2.305023235;16.34513211;0.044912558
20;40;0.880503559;1.548439189;2.392841485;19.82726359;0.056421834
20;50;0.866790614;1.315361186;2.101303022;22.7653358;0.066132864
20;75;0.845156085;1.175423246;1.998639999;30.27032137;0.090938634
20;100;0.846182762;1.152602149;1.964096464;38.28988338;0.117445201
20;150;0.842907054;1.192843971;2.137077351;53.8270452;0.168799232
20;200;0.837773612;1.347296956;2.362811574;69.1174686;0.219337732
30;1;;;;;
30;2;;;;;
30;5;;;;;
30;10;;;;;
30;15;;;;;
30;20;;;;;
30;30;0.887631349;1.851051467;2.53140045;17.06255555;0.047283814
30;40;;;;;
30;50;;;;;
30;75;;;;;
30;100;0.566732532;0.864901122;1.449055722;40.37791991;0.124346661
30;150;;;;;
30;200;0.531715943;0.690680484;1.334989439;72.9516027;0.232010461
30;250;0.528015486;0.648497094;1.320973905;83.97202086;0.268435575
50;1;6242.462598;100.0000142;13097.30989;6.306578159;0.01173274
50;2;22851.82531;100.0000142;7848.066162;6.73555994;0.013150627
50;5;105907.582;100.0000142;1162.948164;7.90566349;0.017018099
50;10;;;;;
50;15;;;;;
50;20;;;;;
50;30;;;;;
50;40;;;;;
50;50;;;;;
50;75;;;;;
50;100;0.44030819;0.847289101;1.243507451;43.14266062;0.133484789
50;150;;;;;
50;200;0.33875494;0.694913647;1.03740641;74.41681433;0.236853335
50;250;0.303309085;0.589669755;0.903365151;88.0578208;0.281940119


==> ECSW.CSV <==
d;m;u;P;A;t;trel
9;1;23.63948222;99.99968845;95.44791334;3.326766253;0.00188375
9;2;;;;;
9;5;16.631469;91.19198902;79.39030677;4.970308542;0.00731605
9;10;16.5567314;82.96999516;75.94662418;4.956310034;0.007269781
9;15;6.892007737;46.92442518;62.05269355;6.764555931;0.013246466
9;20;4.622080482;37.26171127;68.58884294;8.021900892;0.017402291
9;30;2.546036391;13.68666827;71.6739412;10.28227234;0.024873359
9;40;1.970365279;9.322689688;72.42259649;12.46486259;0.032087341
9;50;1.603473776;7.216271299;77.42133057;14.7998364;0.039804987
9;75;1.47291145;6.373482239;31.2983661;20.45560217;0.058498643
12;1;;;;;
12;2;;;;;
12;5;;;;;
12;10;15.37956259;81.530334;65.67428744;4.980209589;0.007348775
12;15;11.42420678;55.57189102;19.3923921;6.453625679;0.012218767
12;20;5.216875928;22.62114247;55.26755273;7.898314714;0.016993809
12;30;2.782097343;16.91182775;68.50674459;10.27251053;0.024841094
12;40;2.108345449;10.4140217;70.84011638;12.50305939;0.03221359
12;50;1.749574667;7.301807697;55.11168233;14.86808419;0.040030562
12;75;1.47901816;4.173032189;56.06051196;20.49810958;0.05863914
12;100;1.290252177;3.358135086;42.97905634;25.97666717;0.076747081
15;1;;;;;
15;2;74.72208536;100.1440379;94.36173087;4.079216003;0.004370776
15;5;;;;;
15;10;17.69265142;78.1741813;69.31257161;5.066892385;0.007635282
15;15;;;;;
15;20;6.69431572;36.75035532;81.32182159;9.752190113;0.02312131
15;30;4.106498135;19.49506431;75.22928025;10.55194068;0.025764677
15;40;2.439505529;12.73204691;68.97944825;12.80364299;0.033207091
15;50;1.80942575;7.534000555;64.37400613;14.92731595;0.040226337
15;75;1.322729743;3.547383241;40.72485157;20.67823029;0.059234482
15;100;1.181129859;2.783952551;28.85276455;26.1313858;0.077258463
15;150;1.110157491;2.166771743;17.81309432;37.0172925;0.113238985
20;1;;;;;
20;2;;;;;
20;5;;;;;
20;10;;;;;
20;15;16.49700465;70.83222896;48.11965857;10.21412516;0.024648116
20;20;;;;;
20;30;7.36129416;23.98502581;97.13648306;19.22331882;0.054425652
20;40;4.154206547;13.76811768;98.10891645;23.27453756;0.067815898
20;50;2.695942549;10.61671789;84.30781076;26.84647346;0.079621999
20;75;1.501040842;5.354742525;67.49522317;35.9102335;0.10957989
20;100;1.179832829;3.42583271;49.97399658;45.61389303;0.141652802
20;150;1.006768335;2.346641368;30.91447918;64.62406015;0.204485944
20;200;0.94017825;1.581426722;10.66400747;77.61691809;0.247430443
30;1;;;;;
30;2;;;;;
30;5;173.2489613;99.99840299;76.11399451;7.008746862;0.014053575
30;10;;;;;
30;15;;;;;
30;20;;;;;
30;30;;;;;
30;40;6.888920661;18.38333517;109.9618722;23.38564682;0.06818314
30;50;4.329661067;11.9931335;93.38293277;26.82637525;0.07955557
30;75;2.198876094;6.541002485;92.67101524;36.85854816;0.112714297
30;100;1.360936639;3.316582857;72.50912843;46.24258232;0.143730771
30;150;0.849323759;1.710184886;44.93917503;65.08225846;0.206000399
30;200;0.676939885;1.110692673;24.99971143;79.45081878;0.253491922
30;250;0.629409281;0.84973487;13.79371254;92.79300189;0.297591024
50;1;148.7715276;99.99968845;95.45320939;5.564848423;0.009281146
50;2;58.78824497;99.99968869;95.51949659;5.868856907;0.010285967
50;5;140.7525848;99.99950898;92.93399106;7.673609495;0.016251105
50;10;;;;;
50;15;;;;;
50;20;18.86561741;79.04158901;42.16470346;12.94938445;0.033688801
50;30;16.9582186;43.12848166;36.03174348;17.26069355;0.047938707
50;40;10.90574984;34.30136048;96.57110097;23.14246798;0.067379376
50;50;7.915457341;20.10232453;104.4363462;28.03399253;0.083547033
50;75;4.583451008;8.999313151;105.479096;38.66236115;0.118676329
50;100;;;;;
50;150;1.261962821;3.262682483;66.46646114;69.0355835;0.219067083
50;200;0.737187605;1.774349944;43.1673302;82.11137295;0.262285689
50;250;;;;;


==> EMSL.CSV <==
d;m;u;P;A;t;trel
9;1;1.491338175;2.685550779;3.817323019;2.797346115;0.00013389
9;2;1.432093569;2.201780776;3.191005048;2.941689253;0.000610979
9;5;1.38578977;1.849798594;2.821618156;3.072303772;0.001042691
9;10;1.364508656;1.676160162;2.985247341;3.318207264;0.001855461
9;15;1.349781159;1.538981912;2.657924848;3.641862869;0.00292522
9;20;1.344680814;1.460836071;2.671780438;3.965692282;0.003995553
9;30;1.342444354;1.379575704;2.770389169;4.571823597;0.005998962
9;40;1.341789516;1.356864436;2.872804107;5.09290123;0.007721248
9;50;1.343242036;1.342210093;2.890876188;5.687166929;0.009685438
9;75;1.347007689;1.33479336;3.071432708;7.09291482;0.01433177
12;1;1.377488704;2.639506308;3.770469433;2.827894926;0.000234861
12;2;1.290234673;2.134825111;3.120370856;2.871185064;0.000377945
12;5;1.236305443;1.890846316;2.882373928;3.083003521;0.001078056
12;10;1.175260928;1.524339087;2.660103328;3.324517012;0.001876316
12;15;1.155231066;1.44110198;2.67024687;3.714540243;0.003165436
12;20;1.142526409;1.301037492;2.610315598;4.006517887;0.004130492
12;30;1.13614035;1.212435997;2.586049711;4.666704178;0.006312565
12;40;1.147097576;1.228058926;2.841662158;5.225690126;0.008160147
12;50;1.136003241;1.147148792;2.75407661;5.817605972;0.01011657
12;75;1.145665282;1.179644754;2.892654895;7.34344244;0.015159824
12;100;1.145147322;1.17234246;2.909517749;8.815382481;0.020024937
15;1;1.340081014;2.587791176;3.716801048;2.954475164;0.000653239
15;2;1.230407746;2.069314585;3.04905867;3.016068697;0.00085682
15;5;1.157409361;1.8268602;2.812959502;3.187278271;0.001422709
15;10;1.092472464;1.523791501;2.70408736;3.57531333;0.002705257
15;15;1.04734527;1.317686205;2.565535369;3.817729712;0.003506502
15;20;1.041396904;1.207389445;2.555029697;4.153965473;0.004617841
15;30;1.027941899;1.102742015;2.433434721;4.699539423;0.006421093
15;40;1.036206201;1.094620132;2.545599238;5.437574387;0.008860475
15;50;1.027109744;1.031758516;2.564947719;6.107792616;0.011075706
15;75;1.023187502;0.992553253;2.582289888;7.607554674;0.016032778
15;100;1.025236201;0.994332739;2.976123015;9.252476931;0.021469639
15;150;1.024006332;0.984546454;2.994978545;12.26760888;0.03143537
20;1;1.283160374;2.513794292;3.648086149;4.818333864;0.006813737
20;2;1.177897782;2.427103942;3.510433394;4.834110022;0.006865881
20;5;1.051265056;1.698458301;2.653298748;5.403799057;0.008748839
20;10;0.978270521;1.395425734;2.482471258;5.934714794;0.010503643
20;15;0.934517122;1.237663373;2.361804047;6.614592552;0.012750801
20;20;0.93331526;1.181921967;2.339166438;7.364731312;0.015230189
20;30;0.905105501;1.008153832;2.36765123;8.305696964;0.018340305
20;40;0.965269162;1.096074599;7.165566213;9.515688658;0.022339617
20;50;0.964154584;1.081155752;7.597898547;10.90086007;0.026917939
20;75;1.29202753;2.036873905;56.06030923;13.73804426;0.03629551
20;100;1.007229608;1.127290398;12.67113999;16.36797214;0.04498805
20;150;0.925480384;0.916212896;3.200078743;21.91414094;0.063319462
20;200;0.924663803;0.901760547;3.213270918;27.25698662;0.080978843
30;1;1.0627882;2.3787546;3.492663167;4.915365934;0.007134451
30;2;0.944584151;2.262532655;3.339332889;4.97434473;0.00732939
30;5;0.833259148;1.729566808;2.671196897;5.640168667;0.009530097
30;10;0.858727832;1.481900165;2.754881006;6.466491461;0.012261292
30;15;0.792739899;1.219120791;2.547339137;7.07641983;0.014277251
30;20;1.073338307;1.575483045;3.382234176;7.83480835;0.016783906
30;30;0.914947027;1.20990293;2.901656695;9.058758259;0.020829352
30;40;0.651333495;0.770515335;2.099006701;10.73772025;0.026378723
30;50;0.630401615;0.649735517;1.911380722;12.06435299;0.030763561
30;75;0.630655293;0.619837294;2.055922358;15.51925015;0.042182821
30;100;0.632364996;0.591434347;2.060956264;18.83194804;0.053132079
30;150;0.628503015;0.577949302;2.071591275;24.7979691;0.072851203
30;200;0.629760607;0.573767709;2.088369043;31.42442369;0.094753218
30;250;0.629676585;0.568327743;2.116340522;37.12488604;0.113594607
50;1;0.952128813;2.34737776;3.440599928;5.016027927;0.007467163
50;2;0.950767496;2.346365784;3.453485352;5.383626699;0.008682165
50;5;0.912272497;1.836708433;2.943281435;6.239537477;0.011511155
50;10;0.63207166;1.36739917;2.466414999;7.797950983;0.016662083
50;15;1.052289838;1.755190498;4.868807833;8.894634485;0.020286884
50;20;0.509716789;0.893092031;2.194652084;10.42852569;0.025356761
50;30;0.538880788;0.768880238;2.226990416;13.26395655;0.034728537
50;40;0.487716064;0.678895837;2.093680596;15.50251055;0.042127493
50;50;0.450037305;0.564781439;1.843153316;17.283638;0.048014544
50;75;0.498805522;0.50579135;3.275353522;23.04419923;0.067054575
50;100;0.463078045;0.455381561;2.044918093;28.39043069;0.084725146
50;150;0.601869116;0.514243543;2.05399521;39.11622596;0.120176461
50;200;0.598592235;0.497792896;2.135998515;51.00110102;0.159458811
50;250;0.894852646;0.760475377;3.837546521;58.97133279;0.185802331


==> alld12.CSV <==
;EMSL;E3C;ECSW
1;2.640;;
2;2.135;;
5;1.891;;
10;1.524;2.636;81.53
15;1.441;2.317;55.57
20;1.301;1.788;22.62
30;1.212;1.837;16.91
40;1.228;1.693;10.41
50;1.147;1.754;7.30
75;1.180;1.917;4.17
100;1.172;1.887;3.36
;;;
;;;
;;;


==> allm100.csv <==
;EMSL;E3C;ECSW
9;;;
12;1.172;1.887;3.36
15;0.994;1.573;2.78
20;1.127;1.153;3.43
30;0.591;0.865;3.32
50;0.455;0.847;


==> alltd12.CSV <==
;EMSL;E3C;ECSW;E3C mod
1;0.000234861;;;
2;0.000377945;;;
5;0.001078056;;;
10;0.001876316;0.008274042;0.007348775;0.008534375
15;0.003165436;0.011439302;0.012218767;0.011697166
20;0.004130492;0.014352991;0.016993809;0.014615587
30;0.006312565;0.020213905;0.024841094;0.020842249
40;0.008160147;0.026982953;0.03221359;0.027327665
50;0.01011657;0.032948391;0.040030562;0.033985674
75;0.015159824;0.048283812;0.05863914;0.049351317
100;0.020024937;0.062225834;0.076747081;0.063847749


==> alltm100.csv <==
;EMSL;E3C;ECSW;E3C mod
9;;;;
12;0.020024937;0.062;0.077;0.063847749
15;0.021469639;0.063;0.077;0.067671738
20;0.04498805;0.117;0.142;0.121991205
30;0.053132079;0.124;0.144;0.127335917
50;0.084725146;0.133;;0.138743899


==> train_sample.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.693103272839048781e-03 1.357735513400826384e-02 -1.423611384907625191e-02
1.205030541800810283e-02 2.240921570806468643e-02 -2.659102134240527021e-02
2.557109077461428709e-02 2.198786238830672396e-02 -4.227805108691293223e-02
3.107830751025651012e-02 3.129298931132816486e-02 -5.163858065271437203e-02
4.009789867332658186e-02 3.788652618014590884e-02 -5.308822779824057259e-02
5.908370547030623171e-02 3.748696098494148921e-02 -6.519526638662516416e-02
6.772755429936359872e-02 4.443105897780273011e-02 -8.130408923915732888e-02
8.463404583989692087e-02 5.380258138992875111e-02 -9.699436819813574140e-02
-1.596013487874871004e-03 -9.890958788326428483e-03 7.814287433562475474e-03
-1.567554193880361241e-02 -2.258273520885415234e-02 2.291365081984862717e-02
-2.806973817425571782e-02 -4.092587434834949606e-02 3.562104664571807272e-02
-2.720467354739086741e-02 -5.534193789440346178e-02 4.044754835902310275e-02
-2.742651458768848374e-02 -7.811799150648435219e-02 4.405272160566130191e-02
-3.291735481959720544e-02 -8.936730379002115476e-02 6.073615069811820477e-02
-4.615383519169835580e-02 -1.027075591177134400e-01 6.514177333089579691e-02
-4.223463793165510571e-02 -1.229829419782480504e-01 6.780417248496353744e-02
1.286110917461535377e-03 -1.698330060479367673e-02 -6.312641738599545152e-03
-4.629057153223257656e-03 -2.170966776295879183e-02 -1.291611702940711516e-02
-1.026275388673466085e-02 -2.756849370020730133e-02 -2.507427619111050887e-02
-5.186041739081448561e-03 -3.795925740552143907e-02 -2.888931378568704300e-02
-1.338828527874461743e-02 -5.674034758618862195e-02 -3.553861875514908314e-02
-7.089928858948557795e-03 -6.599197787361149592e-02 -4.359418364024526121e-02
3.437739026655696299e-03 -8.054312465067059446e-02 -4.720892609594885131e-02
7.682982475163912216e-03 -9.607522920701809521e-02 -6.129770281549870581e-02
-1.513890055802340207e-02 4.415482454324043751e-03 1.486504207014383190e-02
-3.333905970417443826e-02 1.517602568304021217e-02 2.966078805045976180e-02
-3.937293680883253988e-02 3.244149718444806763e-02 4.098386100648188091e-02
-4.403400499332232876e-02 3.990896882566814102e-02 5.371253605186904201e-02
-5.433798336170896082e-02 4.258737667323235498e-02 6.269765645238913054e-02
-6.403895684854134240e-02 4.592423088411140553e-02 7.468810129938008302e-02
-7.863526430168367443e-02 6.101370193846743228e-02 7.933585539124175801e-02
-9.246138432056716372e-02 6.419467966355112132e-02 9.172369346330752626e-02
5.814660206542466431e-05 -5.622605929228186722e-03 -8.102347102782004457e-03
5.726978734062264723e-03 -6.398341802182603427e-03 -2.669627986770621922e-02
1.548856955941715387e-02 -1.006548243822316668e-02 -4.186901020757925751e-02
2.528638963035304346e-02 -9.148895101017929035e-03 -5.158346815533740304e-02
2.736362382369982374e-02 -1.373947404197525812e-02 -6.483762291423079971e-02
3.066460548388887444e-02 -1.900239304122653544e-02 -6.568921501024026222e-02
4.208871958161572446e-02 -1.224011225520487550e-02 -7.551138869025923739e-02
4.808798752268815535e-02 -6.147067948799095696e-03 -7.608703608446237832e-02
-3.617427054580632864e-03 -1.553817184053341537e-02 1.088469090112495485e-03
-1.400355782202992137e-02 -2.590397692177214689e-02 -5.706178671052958111e-03
-2.235416055281020525e-02 -4.319886048598958056e-02 -5.175993244472765209e-03
-2.673574815329110566e-02 -5.633009420592174910e-02 -2.236372457543735898e-03
-2.832597416131249837e-02 -6.881447754059001609e-02 -6.510221665613376112e-03
-3.731770470394995404e-02 -7.754353406667977011e-02 -2.875263046732966753e-03
-3.425959207035188941e-02 -9.468965921238420291e-02 -2.295658248958275770e-03
-2.648428007038696949e-02 -1.054250237833420645e-01 -7.448570923658090828e-03
-4.856739172240314567e-03 5.900221306501057805e-03 6.649333822006069442e-03
-1.647168499508912948e-02 2.526403170404949161e-02 1.366976950781565760e-02
-2.932188851680626526e-02 3.115856429587396739e-02 2.418356713130293684e-02
-3.025082811509860470e-02 4.919042337356249739e-02 2.409025395249246929e-02
-2.935689298359635963e-02 6.278124642518599641e-02 3.251381707306374991e-02
-3.340005881123591508e-02 7.000664782902046857e-02 3.301488298201241817e-02
-3.926463721176576271e-02 8.906296910932000321e-02 4.312275130970032178e-02
-4.318364193258621142e-02 1.057676425458540931e-01 3.723915649999474248e-02
2.070227676642574788e-02 -4.927131788767889070e-03 5.711586006620999155e-03
2.679991833781932009e-02 -1.551080281837813150e-02 -3.195514637844718876e-03
3.910985502457554192e-02 -1.758353293482769683e-02 -1.387208825995709868e-02
4.530197785155626322e-02 -2.303933511465375283e-02 -1.707199429015228420e-02
5.177564268847573842e-02 -2.223034931919820253e-02 -2.366874348192799307e-02
6.167600516204312100e-02 -2.734833880535393613e-02 -2.774618361102027669e-02
8.295786808363553311e-02 -3.187547793750412917e-02 -3.214284727197058017e-02
8.725117927294584463e-02 -3.978319239790133188e-02 -4.208635611461568338e-02
2.636213863783080751e-03 -1.310573683549889554e-02 1.051284582004544978e-02
-3.207058560453075052e-03 -3.286385665847270376e-02 2.584431017756354254e-02
-8.958136575886026590e-03 -4.877453569322509619e-02 3.906259395244091742e-02
-7.740960332455719926e-03 -6.158118339471609082e-02 4.061466011925344427e-02
-1.525419557809439344e-02 -7.384978153265860101e-02 4.248368052806477529e-02
-2.115594331254917401e-02 -9.524425116632663502e-02 5.600247744947279421e-02
-2.170422869457213841e-02 -1.111870642936751835e-01 7.031034098355923301e-02
-2.661800351264834164e-02 -1.322064074535015954e-01 8.408380511907956323e-02
-1.365462890187873514e-02 9.009224425530057076e-03 -4.390876065856679639e-03
-1.736686875138422625e-02 2.105010221190142458e-02 -6.684238962470799572e-03
-2.739071132798191754e-02 3.780218284368812298e-02 -1.440122539622869929e-02
-3.349201977421713272e-02 5.419915975001708686e-02 -2.553797237275519383e-02
-5.149898853514839336e-02 5.840775033109158604e-02 -2.701114088990520107e-02
-6.808176437242319246e-02 7.601344374464592824e-02 -3.218303543231801345e-02
-7.685435992726513676e-02 7.803423888770000261e-02 -3.557171155681630725e-02
-8.611002904724233964e-02 8.985362969098947827e-02 -3.235882337887806270e-02
1.411809582843374933e-02 -1.866594901592500549e-02 1.174246338319801311e-03
2.153228768751053179e-02 -3.352280783332544506e-02 -4.910167613351011477e-03
3.130602709618648255e-02 -4.052012365814440520e-02 -1.000708611159112013e-02
4.711318426452659747e-02 -4.976986106654839037e-02 -5.805531358660596941e-03
4.641526705522976831e-02 -5.959962846669202702e-02 5.810957050675271546e-05
5.590395823252967966e-02 -7.528328509888249087e-02 8.806971816721492763e-03
5.645456194532211952e-02 -9.023903903156602069e-02 1.470314931933147315e-03
5.873807972985971987e-02 -9.490203203127924036e-02 -2.096516834891223521e-03
2.447255156242215957e-04 -8.083886683252029803e-03 1.497926598748961988e-03
1.091456659295263719e-02 -1.657250327471962784e-02 -2.432737083071266800e-03
1.350021697835138319e-02 -1.324842274774992897e-02 -2.854004155421085986e-03
2.424849871373120636e-02 -2.015178236387934335e-02 4.869038217379904887e-04
3.946156722167412645e-02 -2.906478492921164489e-02 -3.869623976175966436e-03
4.238151028412542876e-02 -2.565815614780592863e-02 -7.607841126567000539e-03
4.857724373765710119e-02 -2.791389747510593725e-02 -8.406554519256113911e-03
5.187941809098772089e-02 -3.399239463128418681e-02 -1.206043217410162835e-02
-1.600761770061999087e-02 -2.224555989086956717e-02 -1.035542502507567041e-02
-2.167905884850947207e-02 -4.032395116440617294e-02 -3.069341231137506787e-02
-3.668816873759411790e-02 -5.393521394703181676e-02 -3.844549825572032842e-02
-4.561875201240035704e-02 -7.233969242116203291e-02 -5.881136136907774703e-02
-4.838669145853237430e-02 -9.352384166259924969e-02 -6.648686312448402747e-02
-5.202472262739784442e-02 -1.106638249457190110e-01 -7.886676978949544448e-02
-6.429914364251405889e-02 -1.201991909293085581e-01 -9.182167290028739326e-02
-7.146576772556047230e-02 -1.383583442538919295e-01 -1.123054582435365212e-01
1.185375450703018974e-02 -5.815934313668127097e-03 -9.081637105541278884e-03
1.891015085820415415e-02 -1.685682595395086858e-02 -1.130025845563262070e-02
2.629486311649407299e-02 -2.220920487051255415e-02 -1.234989991715577246e-02
4.814998759298055875e-02 -2.353114905003799578e-02 -1.789050957205455192e-02
5.975945668636298974e-02 -3.365813503566686404e-02 -1.260575571862673078e-02
7.760040297842675516e-02 -4.514378721835143882e-02 -1.905610746935827021e-02
9.662569201475736114e-02 -5.257283161346643086e-02 -1.312460363546466904e-02
1.019957750779167255e-01 -5.850293905395218680e-02 -9.195000334943363024e-03
-1.898896593644238892e-02 1.899137080642207889e-02 9.401782512238436584e-03
-3.100342871187713317e-02 3.323677594037627997e-02 1.875055475650775488e-02
-4.860208261817458575e-02 4.956821914370897197e-02 2.743538718962173356e-02
-5.448493312200397565e-02 6.438386356644446029e-02 3.143298260070503253e-02
-6.249658492275836363e-02 7.437690964645891911e-02 2.876763953662868356e-02
-7.407495058900465112e-02 7.981946776973215807e-02 3.394518621256187307e-02
-8.531053730050522366e-02 8.673571773532753881e-02 3.017955402823113004e-02
-1.012755752727302616e-01 9.462377293468744732e-02 3.247062124763549357e-02
-8.490596108628518934e-03 2.872289798168801110e-03 1.027054125182012487e-02
-1.721174445134508041e-02 5.613022387868933649e-03 2.954661035032539115e-02
-2.287655902305505556e-02 1.451079266977986677e-02 3.416432253051311652e-02
-4.129633686845252810e-02 1.212193813605603153e-02 4.039704431826268011e-02
-4.672994452379183178e-02 1.331072591347773858e-02 4.424317964307999257e-02
-5.483455261302897649e-02 2.361269680429238169e-02 5.591533813508106632e-02
-6.594336839339334788e-02 3.064333487507878845e-02 5.859861288827578063e-02
-8.493876268999690782e-02 2.829660525298325485e-02 7.171316404064519145e-02
-6.450452989631936043e-03 8.392754860065812506e-03 4.098975856242386383e-03
-1.395169339021917060e-02 1.228431185765548050e-02 7.545858879540681512e-03
-1.464949605919481715e-02 1.254603473072381410e-02 2.163039237537659268e-02
-1.768146733113714827e-02 2.261726946680004541e-02 3.514172197694162558e-02
-2.123754313459698048e-02 3.000944935421614654e-02 4.345378453577224132e-02
-2.961424371996648763e-02 3.220795713284123341e-02 6.198969598872289266e-02
-3.218006782696981177e-02 3.045407160793312668e-02 7.716649595731361888e-02
-4.647896306264522742e-02 4.167507152358670280e-02 8.803253648755220151e-02
-1.114796889523871591e-02 1.110274141103277309e-02 9.745308697633923989e-03
-1.740503209213847824e-02 1.000169958027196868e-02 2.068129816667424806e-02
-2.290817770586254382e-02 1.962479400922522571e-02 4.422160878510660725e-02
-2.747184679563474674e-02 2.961155167541046351e-02 6.029627842507868929e-02
-3.698026641515478330e-02 3.912371458632257076e-02 8.284227721984552262e-02
-4.223964752152815222e-02 4.574693706456564590e-02 9.585236119019893697e-02
-5.334732803958659730e-02 5.165364078270406889e-02 1.078315649985139013e-01
-5.843850243204239819e-02 5.715384457146157476e-02 1.159768602053672382e-01
1.185305325327892442e-02 3.352331845532748478e-03 1.199210580968665396e-02
2.028139378108214166e-02 5.762806422816498485e-03 9.480159096261854546e-03
2.185772354647228313e-02 7.617090133893093633e-03 7.373575215941262535e-03
2.968947515596670819e-02 7.708469635880848755e-03 1.965894762738710708e-02
3.029134993334736681e-02 2.212208716977488894e-03 2.663636204848711386e-02
2.814575320887079471e-02 -4.301443979899820420e-03 3.563282358615058043e-02
2.925600441886921921e-02 -1.463508289069309631e-02 3.543062893354925053e-02
3.549368784406049110e-02 -1.284425108312159391e-02 3.160284471695196107e-02
9.056683593198985860e-03 -5.673158936088514188e-03 2.150180873904323012e-02
2.246711118788889683e-02 -1.099120716702191129e-02 4.215776387181492668e-02
2.150361628962971228e-02 -2.156163113621931485e-02 5.098556371527397657e-02
1.846634404438079330e-02 -3.157847215924104722e-02 6.067638096826254157e-02
1.957538574511151486e-02 -4.144819675045811197e-02 7.942693232678502135e-02
3.003544785549903950e-02 -5.318382453393978582e-02 8.813832770088812774e-02
3.446745032004971954e-02 -7.349627348007309324e-02 1.085374813748335721e-01
4.211591392066057343e-02 -9.045567861891243289e-02 1.350177582991947400e-01


==> val_sample.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.693103272839048781e-03 1.357735513400826384e-02 -1.423611384907625191e-02
1.205030541800810283e-02 2.240921570806468643e-02 -2.659102134240527021e-02
2.557109077461428709e-02 2.198786238830672396e-02 -4.227805108691293223e-02
3.107830751025651012e-02 3.129298931132816486e-02 -5.163858065271437203e-02
4.009789867332658186e-02 3.788652618014590884e-02 -5.308822779824057259e-02
5.908370547030623171e-02 3.748696098494148921e-02 -6.519526638662516416e-02
6.772755429936359872e-02 4.443105897780273011e-02 -8.130408923915732888e-02
8.463404583989692087e-02 5.380258138992875111e-02 -9.699436819813574140e-02
-1.596013487874871004e-03 -9.890958788326428483e-03 7.814287433562475474e-03
-1.567554193880361241e-02 -2.258273520885415234e-02 2.291365081984862717e-02
-2.806973817425571782e-02 -4.092587434834949606e-02 3.562104664571807272e-02
-2.720467354739086741e-02 -5.534193789440346178e-02 4.044754835902310275e-02
-2.742651458768848374e-02 -7.811799150648435219e-02 4.405272160566130191e-02
-3.291735481959720544e-02 -8.936730379002115476e-02 6.073615069811820477e-02
-4.615383519169835580e-02 -1.027075591177134400e-01 6.514177333089579691e-02
-4.223463793165510571e-02 -1.229829419782480504e-01 6.780417248496353744e-02
1.286110917461535377e-03 -1.698330060479367673e-02 -6.312641738599545152e-03
-4.629057153223257656e-03 -2.170966776295879183e-02 -1.291611702940711516e-02
-1.026275388673466085e-02 -2.756849370020730133e-02 -2.507427619111050887e-02
-5.186041739081448561e-03 -3.795925740552143907e-02 -2.888931378568704300e-02
-1.338828527874461743e-02 -5.674034758618862195e-02 -3.553861875514908314e-02
-7.089928858948557795e-03 -6.599197787361149592e-02 -4.359418364024526121e-02
3.437739026655696299e-03 -8.054312465067059446e-02 -4.720892609594885131e-02
7.682982475163912216e-03 -9.607522920701809521e-02 -6.129770281549870581e-02
-1.513890055802340207e-02 4.415482454324043751e-03 1.486504207014383190e-02
-3.333905970417443826e-02 1.517602568304021217e-02 2.966078805045976180e-02
-3.937293680883253988e-02 3.244149718444806763e-02 4.098386100648188091e-02
-4.403400499332232876e-02 3.990896882566814102e-02 5.371253605186904201e-02
-5.433798336170896082e-02 4.258737667323235498e-02 6.269765645238913054e-02
-6.403895684854134240e-02 4.592423088411140553e-02 7.468810129938008302e-02
-7.863526430168367443e-02 6.101370193846743228e-02 7.933585539124175801e-02
-9.246138432056716372e-02 6.419467966355112132e-02 9.172369346330752626e-02
5.814660206542466431e-05 -5.622605929228186722e-03 -8.102347102782004457e-03
5.726978734062264723e-03 -6.398341802182603427e-03 -2.669627986770621922e-02
1.548856955941715387e-02 -1.006548243822316668e-02 -4.186901020757925751e-02
2.528638963035304346e-02 -9.148895101017929035e-03 -5.158346815533740304e-02
2.736362382369982374e-02 -1.373947404197525812e-02 -6.483762291423079971e-02
3.066460548388887444e-02 -1.900239304122653544e-02 -6.568921501024026222e-02
4.208871958161572446e-02 -1.224011225520487550e-02 -7.551138869025923739e-02
4.808798752268815535e-02 -6.147067948799095696e-03 -7.608703608446237832e-02
-3.617427054580632864e-03 -1.553817184053341537e-02 1.088469090112495485e-03
-1.400355782202992137e-02 -2.590397692177214689e-02 -5.706178671052958111e-03
-2.235416055281020525e-02 -4.319886048598958056e-02 -5.175993244472765209e-03
-2.673574815329110566e-02 -5.633009420592174910e-02 -2.236372457543735898e-03
-2.832597416131249837e-02 -6.881447754059001609e-02 -6.510221665613376112e-03
-3.731770470394995404e-02 -7.754353406667977011e-02 -2.875263046732966753e-03
-3.425959207035188941e-02 -9.468965921238420291e-02 -2.295658248958275770e-03
-2.648428007038696949e-02 -1.054250237833420645e-01 -7.448570923658090828e-03
-4.856739172240314567e-03 5.900221306501057805e-03 6.649333822006069442e-03
-1.647168499508912948e-02 2.526403170404949161e-02 1.366976950781565760e-02
-2.932188851680626526e-02 3.115856429587396739e-02 2.418356713130293684e-02
-3.025082811509860470e-02 4.919042337356249739e-02 2.409025395249246929e-02
-2.935689298359635963e-02 6.278124642518599641e-02 3.251381707306374991e-02
-3.340005881123591508e-02 7.000664782902046857e-02 3.301488298201241817e-02
-3.926463721176576271e-02 8.906296910932000321e-02 4.312275130970032178e-02
-4.318364193258621142e-02 1.057676425458540931e-01 3.723915649999474248e-02
2.070227676642574788e-02 -4.927131788767889070e-03 5.711586006620999155e-03
2.679991833781932009e-02 -1.551080281837813150e-02 -3.195514637844718876e-03
3.910985502457554192e-02 -1.758353293482769683e-02 -1.387208825995709868e-02
4.530197785155626322e-02 -2.303933511465375283e-02 -1.707199429015228420e-02
5.177564268847573842e-02 -2.223034931919820253e-02 -2.366874348192799307e-02
6.167600516204312100e-02 -2.734833880535393613e-02 -2.774618361102027669e-02
8.295786808363553311e-02 -3.187547793750412917e-02 -3.214284727197058017e-02
8.725117927294584463e-02 -3.978319239790133188e-02 -4.208635611461568338e-02
2.636213863783080751e-03 -1.310573683549889554e-02 1.051284582004544978e-02
-3.207058560453075052e-03 -3.286385665847270376e-02 2.584431017756354254e-02
-8.958136575886026590e-03 -4.877453569322509619e-02 3.906259395244091742e-02
-7.740960332455719926e-03 -6.158118339471609082e-02 4.061466011925344427e-02
-1.525419557809439344e-02 -7.384978153265860101e-02 4.248368052806477529e-02
-2.115594331254917401e-02 -9.524425116632663502e-02 5.600247744947279421e-02
-2.170422869457213841e-02 -1.111870642936751835e-01 7.031034098355923301e-02
-2.661800351264834164e-02 -1.322064074535015954e-01 8.408380511907956323e-02
-1.365462890187873514e-02 9.009224425530057076e-03 -4.390876065856679639e-03
-1.736686875138422625e-02 2.105010221190142458e-02 -6.684238962470799572e-03
-2.739071132798191754e-02 3.780218284368812298e-02 -1.440122539622869929e-02
-3.349201977421713272e-02 5.419915975001708686e-02 -2.553797237275519383e-02
-5.149898853514839336e-02 5.840775033109158604e-02 -2.701114088990520107e-02
-6.808176437242319246e-02 7.601344374464592824e-02 -3.218303543231801345e-02
-7.685435992726513676e-02 7.803423888770000261e-02 -3.557171155681630725e-02
-8.611002904724233964e-02 8.985362969098947827e-02 -3.235882337887806270e-02
1.411809582843374933e-02 -1.866594901592500549e-02 1.174246338319801311e-03
2.153228768751053179e-02 -3.352280783332544506e-02 -4.910167613351011477e-03
3.130602709618648255e-02 -4.052012365814440520e-02 -1.000708611159112013e-02
4.711318426452659747e-02 -4.976986106654839037e-02 -5.805531358660596941e-03
4.641526705522976831e-02 -5.959962846669202702e-02 5.810957050675271546e-05
5.590395823252967966e-02 -7.528328509888249087e-02 8.806971816721492763e-03
5.645456194532211952e-02 -9.023903903156602069e-02 1.470314931933147315e-03
5.873807972985971987e-02 -9.490203203127924036e-02 -2.096516834891223521e-03
2.447255156242215957e-04 -8.083886683252029803e-03 1.497926598748961988e-03
1.091456659295263719e-02 -1.657250327471962784e-02 -2.432737083071266800e-03
1.350021697835138319e-02 -1.324842274774992897e-02 -2.854004155421085986e-03
2.424849871373120636e-02 -2.015178236387934335e-02 4.869038217379904887e-04
3.946156722167412645e-02 -2.906478492921164489e-02 -3.869623976175966436e-03
4.238151028412542876e-02 -2.565815614780592863e-02 -7.607841126567000539e-03
4.857724373765710119e-02 -2.791389747510593725e-02 -8.406554519256113911e-03
5.187941809098772089e-02 -3.399239463128418681e-02 -1.206043217410162835e-02
-1.600761770061999087e-02 -2.224555989086956717e-02 -1.035542502507567041e-02
-2.167905884850947207e-02 -4.032395116440617294e-02 -3.069341231137506787e-02
-3.668816873759411790e-02 -5.393521394703181676e-02 -3.844549825572032842e-02
-4.561875201240035704e-02 -7.233969242116203291e-02 -5.881136136907774703e-02
-4.838669145853237430e-02 -9.352384166259924969e-02 -6.648686312448402747e-02
-5.202472262739784442e-02 -1.106638249457190110e-01 -7.886676978949544448e-02
-6.429914364251405889e-02 -1.201991909293085581e-01 -9.182167290028739326e-02
-7.146576772556047230e-02 -1.383583442538919295e-01 -1.123054582435365212e-01
1.185375450703018974e-02 -5.815934313668127097e-03 -9.081637105541278884e-03
1.891015085820415415e-02 -1.685682595395086858e-02 -1.130025845563262070e-02
2.629486311649407299e-02 -2.220920487051255415e-02 -1.234989991715577246e-02
4.814998759298055875e-02 -2.353114905003799578e-02 -1.789050957205455192e-02
5.975945668636298974e-02 -3.365813503566686404e-02 -1.260575571862673078e-02
7.760040297842675516e-02 -4.514378721835143882e-02 -1.905610746935827021e-02
9.662569201475736114e-02 -5.257283161346643086e-02 -1.312460363546466904e-02
1.019957750779167255e-01 -5.850293905395218680e-02 -9.195000334943363024e-03
-1.898896593644238892e-02 1.899137080642207889e-02 9.401782512238436584e-03
-3.100342871187713317e-02 3.323677594037627997e-02 1.875055475650775488e-02
-4.860208261817458575e-02 4.956821914370897197e-02 2.743538718962173356e-02
-5.448493312200397565e-02 6.438386356644446029e-02 3.143298260070503253e-02
-6.249658492275836363e-02 7.437690964645891911e-02 2.876763953662868356e-02
-7.407495058900465112e-02 7.981946776973215807e-02 3.394518621256187307e-02
-8.531053730050522366e-02 8.673571773532753881e-02 3.017955402823113004e-02
-1.012755752727302616e-01 9.462377293468744732e-02 3.247062124763549357e-02
-8.490596108628518934e-03 2.872289798168801110e-03 1.027054125182012487e-02
-1.721174445134508041e-02 5.613022387868933649e-03 2.954661035032539115e-02
-2.287655902305505556e-02 1.451079266977986677e-02 3.416432253051311652e-02
-4.129633686845252810e-02 1.212193813605603153e-02 4.039704431826268011e-02
-4.672994452379183178e-02 1.331072591347773858e-02 4.424317964307999257e-02
-5.483455261302897649e-02 2.361269680429238169e-02 5.591533813508106632e-02
-6.594336839339334788e-02 3.064333487507878845e-02 5.859861288827578063e-02
-8.493876268999690782e-02 2.829660525298325485e-02 7.171316404064519145e-02
-6.450452989631936043e-03 8.392754860065812506e-03 4.098975856242386383e-03
-1.395169339021917060e-02 1.228431185765548050e-02 7.545858879540681512e-03
-1.464949605919481715e-02 1.254603473072381410e-02 2.163039237537659268e-02
-1.768146733113714827e-02 2.261726946680004541e-02 3.514172197694162558e-02
-2.123754313459698048e-02 3.000944935421614654e-02 4.345378453577224132e-02
-2.961424371996648763e-02 3.220795713284123341e-02 6.198969598872289266e-02
-3.218006782696981177e-02 3.045407160793312668e-02 7.716649595731361888e-02
-4.647896306264522742e-02 4.167507152358670280e-02 8.803253648755220151e-02
-1.114796889523871591e-02 1.110274141103277309e-02 9.745308697633923989e-03
-1.740503209213847824e-02 1.000169958027196868e-02 2.068129816667424806e-02
-2.290817770586254382e-02 1.962479400922522571e-02 4.422160878510660725e-02
-2.747184679563474674e-02 2.961155167541046351e-02 6.029627842507868929e-02
-3.698026641515478330e-02 3.912371458632257076e-02 8.284227721984552262e-02
-4.223964752152815222e-02 4.574693706456564590e-02 9.585236119019893697e-02
-5.334732803958659730e-02 5.165364078270406889e-02 1.078315649985139013e-01
-5.843850243204239819e-02 5.715384457146157476e-02 1.159768602053672382e-01
1.185305325327892442e-02 3.352331845532748478e-03 1.199210580968665396e-02
2.028139378108214166e-02 5.762806422816498485e-03 9.480159096261854546e-03
2.185772354647228313e-02 7.617090133893093633e-03 7.373575215941262535e-03
2.968947515596670819e-02 7.708469635880848755e-03 1.965894762738710708e-02
3.029134993334736681e-02 2.212208716977488894e-03 2.663636204848711386e-02
2.814575320887079471e-02 -4.301443979899820420e-03 3.563282358615058043e-02
2.925600441886921921e-02 -1.463508289069309631e-02 3.543062893354925053e-02
3.549368784406049110e-02 -1.284425108312159391e-02 3.160284471695196107e-02
9.056683593198985860e-03 -5.673158936088514188e-03 2.150180873904323012e-02
2.246711118788889683e-02 -1.099120716702191129e-02 4.215776387181492668e-02
2.150361628962971228e-02 -2.156163113621931485e-02 5.098556371527397657e-02
1.846634404438079330e-02 -3.157847215924104722e-02 6.067638096826254157e-02
1.957538574511151486e-02 -4.144819675045811197e-02 7.942693232678502135e-02
3.003544785549903950e-02 -5.318382453393978582e-02 8.813832770088812774e-02
3.446745032004971954e-02 -7.349627348007309324e-02 1.085374813748335721e-01
4.211591392066057343e-02 -9.045567861891243289e-02 1.350177582991947400e-01
-7.268162339026596613e-03 -1.239465434302179647e-03 1.364569914223748119e-02
-1.290477817401752478e-02 1.119545713901750651e-03 2.086734503225469439e-02
-2.076631532539767802e-02 6.122126922575548379e-03 2.246389845390256781e-02
-3.723756817748311021e-02 5.635815087026480388e-03 2.810361335427262117e-02
-5.382204216281454706e-02 1.374426813606528103e-02 3.163867677085645258e-02
-6.954295919636055423e-02 8.082538147573063367e-03 4.038214049534687849e-02
-8.823959601851116830e-02 1.614970752913882923e-02 4.754091580404659623e-02
-1.054989401757718270e-01 1.601960777363005406e-02 4.769675280305545745e-02
-1.387751716059577520e-02 3.956093296699640487e-03 1.257564592634229268e-02
-2.732068173698190550e-02 -1.423162629366989465e-03 2.150941063836930844e-02
-3.288073248516536207e-02 -5.446704351575434692e-03 2.594264089678588459e-02
-4.355400164322022899e-02 -6.846309334171605393e-03 3.723144831826738499e-02
-5.509606400560869421e-02 -2.862546343751029912e-03 3.923145110980072459e-02
-5.518840824732360734e-02 -2.809749480275231318e-03 4.450475301436160325e-02
-6.712142744901347657e-02 2.630309551144499776e-03 4.827314807324949858e-02
-7.072982351045736804e-02 -1.465777852688483762e-06 5.049290031860308170e-02
4.823517508893782404e-03 7.952218264653920787e-03 6.923535035812675500e-03
1.386898540040580781e-02 1.063814551909902581e-02 1.586766793237358655e-02
2.086681853258989111e-02 1.991073587999543648e-02 1.361130913569282876e-02
2.319110979455259527e-02 1.951304488345078150e-02 2.288451490491903717e-02
3.290724986070639457e-02 2.140112589544369490e-02 2.814409688651495559e-02
3.456538651016714120e-02 3.472300912789649807e-02 3.074922886048441287e-02
3.312663347435616801e-02 3.525732040384135790e-02 3.116675112831075040e-02
3.326215315365882441e-02 4.530646854229577331e-02 3.919249112452991013e-02
2.145339698661490047e-02 1.716921652805299472e-02 -8.457973634933396365e-03
3.501479427201039524e-02 3.154321401701708216e-02 -2.474757183882642098e-02
4.445272993072092726e-02 4.802196599346014727e-02 -2.868032254346001078e-02
5.672503331380561453e-02 5.089415259857622831e-02 -3.367628495352389950e-02
6.228234429202351985e-02 5.796608365527786827e-02 -4.459135378094980506e-02
7.163682920046141045e-02 6.661151343387555768e-02 -5.097984504369423159e-02
8.254523697308220609e-02 8.103081435823865364e-02 -5.791954319788282513e-02
9.008297020769380492e-02 9.689824826915105493e-02 -7.413405786573407097e-02
9.117317736395099195e-03 5.284970323588001825e-03 -2.524671148959167083e-06
7.698983205351403805e-03 4.429915607238692904e-03 -4.734412115417224731e-03
4.283375117235257816e-03 2.641095921584030431e-03 -1.133091961078767224e-02
1.096784129835042497e-02 -3.077274829401178448e-04 -2.207743123096485988e-02
1.585489639758755689e-02 -7.912796926063359396e-03 -2.035476769196284397e-02
1.259758830304458233e-02 -1.425229811781927522e-02 -2.712810035709214973e-02
6.616708219219338653e-03 -1.655020805633831277e-02 -2.329302688570402888e-02
1.306525695952540436e-02 -2.564322580957623804e-02 -2.474174268002766325e-02
3.694686274194557661e-03 6.271055558088696122e-03 -1.369357974032467395e-02
1.667418722558213981e-02 2.410544773920242356e-02 -2.167705572469594277e-02
3.142522172695681043e-02 4.437910157390678734e-02 -3.201814027203402774e-02
4.373795738903013541e-02 5.757092785612828723e-02 -4.624704323220379942e-02
5.073289523252013516e-02 6.680139312785950134e-02 -4.907718439063897542e-02
4.966653255935851718e-02 7.361348232740555497e-02 -5.718705085337066202e-02
5.410140236834041355e-02 9.274132067089482789e-02 -6.549231904127958415e-02
6.672663828964542354e-02 1.046076212152442370e-01 -8.105623809293520388e-02
8.786413269281647190e-03 -3.420216500600935499e-03 -2.018943102428060431e-03
2.124686606820463605e-02 -6.674251131048426419e-03 -1.035896892289596069e-02
3.482167570771375897e-02 -5.349378339494529830e-03 -2.292609338578944708e-02
3.984760159972346866e-02 -1.147634349144262614e-02 -3.377810910448957732e-02
5.345072774689055284e-02 -1.101909989449471709e-02 -4.738742379033666213e-02
6.560582808843998248e-02 -1.927502464148811434e-02 -4.526276824681883804e-02
7.865836290089965599e-02 -3.216463039958250558e-02 -5.721286422490850371e-02
8.867832245773729638e-02 -4.088191417616998669e-02 -6.776114234088724542e-02
1.547889923721768902e-02 6.144151362392681441e-03 -9.654825914057137181e-04
2.180215592273945444e-02 1.648221821412909627e-02 8.110362397578273555e-03
2.777609472656161413e-02 2.758655388247799323e-02 6.908281109936064215e-03
2.840477121744582750e-02 3.238956525920685253e-02 8.820613298658287055e-03
4.332662299443616749e-02 4.039432306089346669e-02 9.417630291567873763e-03
5.391332549790314038e-02 5.299596920584120907e-02 8.592675925197457848e-03
7.086936407611305055e-02 6.148996534811848602e-02 1.547084674492278482e-02
8.745102092562308249e-02 6.953455326251467561e-02 2.383817465314530537e-02
2.883621781392136166e-03 -2.140325079996088092e-02 4.698911276078826527e-03
3.544341436334287609e-04 -3.524690567349110515e-02 6.064028544930118343e-03
-3.779929626255681442e-03 -5.629112288251005014e-02 1.617599193226022108e-02
-5.211030259005125682e-03 -7.725286097295600007e-02 1.859367127094093547e-02
4.000577232954640773e-03 -9.735426170715885674e-02 2.240323686969478839e-02
1.549914844235382450e-03 -1.060031238849883373e-01 2.009405776975672908e-02
4.033008290232344487e-03 -1.158284541237928622e-01 2.442899993591724980e-02
-3.087364003321726134e-03 -1.367395259502105775e-01 3.259672369788980950e-02
-2.901831329043938479e-03 1.403160061828315555e-03 5.038479256471685257e-03
-3.697117118576944902e-03 1.698949945944996584e-02 1.522801276487431230e-02
4.862118625966365890e-03 2.573533802629428616e-02 2.712803134920155346e-02
4.894702157923085106e-03 3.796396793408279152e-02 2.931454187150809090e-02
5.479734139275918917e-03 4.182420265526028136e-02 3.692083768378191799e-02
1.217191523195579675e-02 5.364394587831993605e-02 5.180182356332289906e-02
8.336831485741139428e-03 6.346347894293206948e-02 5.020817100844188197e-02
1.531272340353309266e-02 7.259155034295146358e-02 4.983875895590480359e-02
1.118379426083489399e-02 1.576370395007876957e-02 -4.663042633085172882e-03
1.831081761231583005e-02 2.639000871651414615e-02 -1.088574143276820061e-02
2.812584141403872556e-02 3.925863201357672472e-02 -1.175917300128147269e-02
3.009968936950052978e-02 5.370741365684462976e-02 -7.026864048153780296e-03
3.485456257435042698e-02 7.274322988315629068e-02 -1.363374705608394119e-02
5.428073109863633394e-02 8.729669793694595781e-02 -1.946308580520988291e-02
6.454689268500912736e-02 1.020213540923818885e-01 -1.330519163105940879e-02
8.126124499143527746e-02 1.125162729035554254e-01 -1.759248610058015971e-02
-7.343921873321533796e-03 -2.840082766808044428e-03 -1.823562680131494626e-02
-6.301268784086136790e-03 2.361591229717274840e-03 -2.945090917878240289e-02
-3.108785073982928485e-03 5.498251454664220342e-03 -4.218306994326809917e-02
-6.044126926387986647e-03 -4.892827156935536381e-04 -5.245370410024091656e-02
-1.111614428655545092e-02 -7.530225487080827694e-03 -6.360167974992916862e-02
-1.770290555971393981e-02 -1.130306906441566964e-02 -8.012570316870776255e-02
-1.671434447573142551e-02 -2.207164553600000217e-03 -9.216785952179989971e-02
-1.656450931051539274e-02 6.343590382905995619e-04 -1.121331444758746632e-01
4.415784985697157432e-03 -1.591052712074975117e-02 -6.809337623534628819e-03
-2.838095531961111993e-03 -3.321145285094565663e-02 -1.335077904227139484e-02
2.532737431670069664e-03 -4.015837182375887188e-02 -1.543657541824557111e-02
1.291381433140322953e-03 -5.102887176970784949e-02 -2.145178856327225811e-02
9.447257770722182826e-03 -6.091842524545171278e-02 -1.694179674298096003e-02
1.020156211919336781e-02 -7.543345695566844311e-02 -1.959418926917993672e-02
1.719268824604624005e-02 -8.186163494062363710e-02 -2.025374518148385233e-02
1.293797154600341559e-02 -1.039590627395336475e-01 -2.488074136750428531e-02
8.561645394941950343e-03 -8.863613379527891106e-03 -1.232243671600248558e-02
1.044466722617249342e-02 -1.539047496341350990e-02 -1.983367650482468353e-02
2.774642237681424622e-02 -2.639289933530556548e-02 -2.636315249237253938e-02
4.345421489271036192e-02 -3.194388105037911790e-02 -4.608882779043953215e-02
4.672453366085271148e-02 -3.153328770472640236e-02 -5.748683980536400256e-02
5.346211409800883524e-02 -3.766230593568421076e-02 -7.528192629436372685e-02
6.492374455050996251e-02 -3.648041905137267699e-02 -9.020513838477205171e-02
7.745859888380898783e-02 -5.025262068565922169e-02 -1.034424570317438313e-01
-1.193495766820405757e-02 7.598587221300578953e-03 -1.098980803273238820e-02
-1.791594490796187891e-02 7.672249025949307716e-03 -2.793104946272268602e-02
-1.703576163405969013e-02 1.066124787923682440e-02 -3.305014798438862117e-02
-1.413050833403328189e-02 1.108784577419890532e-02 -4.246238438329488774e-02
-1.532939478656110063e-02 1.600097261720174330e-02 -5.316504626094847863e-02
-1.506852770364869656e-02 8.853140906159323587e-03 -7.270145094708542477e-02
-2.768600886197292166e-02 5.957681708487131203e-03 -8.168984441026781729e-02
-4.036384141761346911e-02 3.897128793042006333e-03 -8.971430376357647507e-02
7.955022465036775542e-03 -3.561074070215518739e-03 -5.921571827214811012e-03
1.374946866209854693e-02 -1.401483689531327591e-02 -1.496874660637062884e-02
2.688315672676752643e-02 -2.588225789915864217e-02 -1.203136391375526915e-02
4.570527480845517493e-02 -3.793875886367296946e-02 -1.456796252728070548e-02
6.271244863568800620e-02 -5.308508942020018218e-02 -1.012362935148856946e-02
7.084982835034690785e-02 -5.983356132624059048e-02 -1.943282238656758934e-02
7.568196695883661063e-02 -7.567440453370705145e-02 -2.311197675310395355e-02
8.391077758830216282e-02 -8.940946404397859260e-02 -2.186228305171064590e-02
1.729997156022641119e-02 5.546537410097450611e-03 8.918385654059673637e-03
2.367225021321968381e-02 7.686882896518622277e-03 8.429512498844949839e-03
4.069136632029891204e-02 -2.558419992813840832e-03 1.332283916960101157e-02
5.208995909531430324e-02 2.391928486838668100e-03 2.726247027077411539e-02
6.124160911713216748e-02 8.268507331257234777e-03 3.870458342466591428e-02
6.800265459770384047e-02 1.011189789156585403e-02 3.857109447100368765e-02
7.908676772578700220e-02 3.137554087519710960e-03 4.670203432786427383e-02
9.737019688227871450e-02 -5.023071994331922835e-03 5.231569388728333353e-02
-1.563158157110812463e-02 1.576008653202650919e-02 -1.223592030446010379e-02
-1.775396836816215199e-02 2.642867138694835610e-02 -2.549113882875031489e-02
-2.733393742828049700e-02 4.753615783104824660e-02 -3.157583621107981631e-02
-3.786812876399511807e-02 5.694632422910886338e-02 -4.661608971159993120e-02
-4.725982915430661235e-02 7.508411069937580284e-02 -5.865829200805827703e-02
-5.809702990579494047e-02 8.451074289908080961e-02 -6.560493597630523421e-02
-7.205638130882277559e-02 9.890556963595788231e-02 -7.802304554473182829e-02
-7.548535802429062747e-02 1.136753965588744586e-01 -8.480567207343536751e-02
1.473798465583107259e-02 2.854129842373376302e-03 8.934194144222386107e-04
2.234698055741537320e-02 2.886767100780444906e-03 7.077862053440927767e-03
3.994068206907599311e-02 5.746545532717833860e-04 1.233553710762644133e-02
5.898112906853100745e-02 1.127698252455272901e-02 1.062840430527566514e-02
7.623045656891661026e-02 2.016310939338400443e-02 2.087847544152272167e-02
9.039690700647529109e-02 2.149726302064716710e-02 2.806472314347678923e-02
1.054626745456718473e-01 2.937380246015213262e-02 3.887142254175173645e-02
1.140595995335501739e-01 4.031158856520090927e-02 4.429568379865074512e-02
-3.139182258001238339e-03 -1.018722928417879238e-02 -1.812006262943568688e-02
1.553470631174926932e-03 -1.949206825065189636e-02 -3.391993958963526040e-02
-2.592828160395350794e-03 -2.655975528121534007e-02 -3.852795678757588854e-02
3.625096233830542129e-03 -3.292461900096162186e-02 -4.962929409876574993e-02
8.646622757800599690e-03 -3.894520022941636711e-02 -5.952656463634199702e-02
2.683664576268832667e-03 -5.819467791155033543e-02 -6.797099276025983516e-02
-6.085322404484218468e-03 -7.619966460847948930e-02 -8.220516579309762595e-02
-1.230291549515629031e-02 -9.732350992635810383e-02 -9.941518949294375629e-02

